Scheduling Fork-Join Task Graphs to Heterogeneous Processors

The scheduling of task graphs with communication delays has been extensively studied. Recently, new results for the common sub-case of fork-join shaped task graphs were published, including an EPTAS and polynomial algorithms for special cases. These new results modelled the target architecture to consist of homogeneous processors. However, forms of heterogeneity become more and more common in contemporary parallel systems, such as CPU--accelerator systems, with their two types of resources. In this work, we study the scheduling of fork-join task graphs with communication delays, which is representative of highly parallel workloads, onto heterogeneous systems of related processors. We present an EPAS, and some polynomial time algorithms for special cases, such as with equal processing costs or unlimited resources. Lastly, we briefly look at the above described case of two resource-types and its implications. It is interesting to note, that all results here also apply to scheduling independent tasks with release times and deadlines.

==> rebuttal.txt <==
Thank you to all reviewers for their thoughtful and valuable comments. We agree with most points raised by the reviewers. 

In a revised version, we will add the clarifications and explanations proposed by the all reviewers in their improvement sections. This includes improving the organisation and enhancing the formality.

We appreciate reviewer 1's points. First of all, we will greatly improve the clarity of our writing and no reader familiarity will be assumed, using the available space.

Regarding: "the reader is even more puzzled at the equations before Table I: why is there a +ρsink term? This looks obviously wrong if j = sink (a quick look at 15 shows that this term should be dropped)."
The reviewer refers here to a major difference between the homogeneous and the heterogeneous case. In the homogeneous case, as addressed in [15], the processing times of sink and source can be set to zero without loss of generality (the optimisation problem remains the same). In the heterogeneous case, this is not true any more due to the trade-off between finding the fastest execution times for sink and source and avoiding communication. We state this at the referred part of the manuscript, but we will improve that explanation in a revised version. 

We understand that our work can be perceived as incremental, however, it is wide and combines several results, exploring what can and cannot be extended from homogeneous to heterogeneous systems. We wanted to draw a clear line between our contributions and the previous work, which might have enforced that perception and made the paper more difficult to read than necessary. Most result sections begin with reference to papers 15 and 21. Their absence from the related works was an oversight and has already been fixed with an improved related works section in our revised manuscript. These will be made clearer along with our motivations.

The reviewer is of course right that one of the results ("Q|fork-join,c_ij|Cmax") is indeed a PTAS (not an EPTAS) if the "log(Smax/Smin)" term cannot be separated from exponential terms. We have corrected this mistake in our revised version. Note that we still have an EPTAS (unaffected) for unrelated processors (which is a generalisation of the related processors case (Q), hence also applies) parameterised by number of processors m. 

